Flexible sensitivity analysis for observational studies without observable implications

A fundamental challenge in observational causal inference is that assumptions about unconfoundedness are not testable from data. Assessing sensitivity to such assumptions is therefore important in practice. Unfortunately, some existing sensitivity analysis approaches inadvertently impose restrictions that are at odds with modern causal inference methods, which emphasize flexible models for observed data. To address this issue, we propose a framework that allows (1) flexible models for the observed data and (2) clean separation of the identified and unidentified parts of the sensitivity model. Our framework extends an approach from the missing data literature, known as Tukey's factorization, to the causal inference setting. Under this factorization, we can represent the distributions of unobserved potential outcomes in terms of unidentified selection functions that posit an unidentified relationship between the treatment assignment indicator and the observed potential outcomes. The sensitivity parameters in this framework are easily interpreted, and we provide heuristics for calibrating these parameters against observable quantities. We demonstrate the flexibility of this approach in two examples, where we estimate both average treatment effects and quantile treatment effects using Bayesian nonparametric models for the observed data.

==> cover.txt <==
To the Editor:

I am pleased to submit our manuscript titled ``Flexible sensitivity analysis for observational studies without observable implications.'' Sensitivity analysis is fundamental to observational causal inference since assumptions about unconfoundedness are not testable from data. However, sensitivity analyses, which much be specified parametrically, are also often fundamentally in tension with modern non-parametric and machine learning methods for causal inference.  We show that in many cases, incorporating sensitivity analysis into flexible causal modeling has unintended consequences, perturbing the observable predictions of the model and thus degrading the quality of observed data predictions.  To address this issue, we use an approach popular in the missing data literature known alternatively as the "extrapolation factorization", "exponential tilting", or "Tukey's factorization".  We extend this approach to observational studies and provide theory about when this extrapolation factorization can be applied to causal inference. We demonstrate the use of a particularly useful class of models in which the assignment function is logistic and the observed data can be modeled as a mixture of exponential families.  We provide a practical and interpretable approach for sensitivity parameter calibration and demonstrate its use in both applied and simulated data settings.

Our method has three main advantages over existing approaches: 1) it facilitate separate quantification of the sensitivity of the results to both changes in the observed data model (testable) and sensitivity parameters (untestable) 2) includes interpretable sensitivity parameters and facilitates parameter calibration and 3) can be applied post facto to assess sensitivity in nearly any model in which unconfoundedness was previously assumed.  Finally, our approach is general enough that it can applied to a range of modern statistical models (BART and Dirichlet process mixture models), to complex or structured data sets (e.g. semi-continuous data) and can be used when estimating a variety of non-traditional estimands (e.g. quantile treatment effects).  


We look forward to your thoughts. We have not previously published this work. Each of the authors has contributed and have approved the manuscript. We have no conflicts of interest to declare. 
Associate Editors who might be interested in this work include David Blei, Guido Imbens, Fabrizia Mealli, Dylan Small, and Elizabeth Stuart. 

I will serve as corresponding author. Email is afranks@pstat.ucsb.edu. Physical mail is XXX. 

We thank you for considering this work.


Sincerely,

Alexander Franks
Assistant Professor of Statistics
University of California, Santa Barbara



==> mixture_citations.txt <==
@article{chandra1977,
 ISSN = {03036898, 14679469},
 URL = {http://www.jstor.org/stable/4615660},
 abstract = {The problem of mixtures of probability distributions in a general situation, where the parameter set and the observational space are measurable spaces, is considered here. A general theory is developed for identifiability of a class of mixing distributions. A characterization theorem of identifiability is given and a relationship between the identifiability of the mixing distributions relative to multivariate distributions and to that of corresponding marginals is established. Simpler proofs with lesser restrictions of some well known results are given and are supported by examples. Finally, a general method of estimating the mixing distribution in a metric space is considered. A consistent estimator of the mixing distribution, when the class of mixing distribution is compact in the topology of weak convergence, is constructed.},
 author = {Satish Chandra},
 journal = {Scandinavian Journal of Statistics},
 number = {3},
 pages = {105--112},
 publisher = {[Board of the Foundation of the Scandinavian Journal of Statistics, Wiley]},
 title = {On the Mixtures of Probability Distributions},
 volume = {4},
 year = {1977}
}

@book{rao1992,
Author = {Prakasa Rao, B. L. S.},
ISBN = {0125640153},
Publisher = {Boston : Academic Press, c1992.},
Series = {Probability and mathematical statistics},
Title = {Identifiability in stochastic models : characterization of probability distributions.},
URL = {https://libproxy.berkeley.edu/login?qurl=http%3a%2f%2fsearch.ebscohost.com%2flogin.aspx%3fdirect%3dtrue%26db%3dcat04202a%26AN%3ducb.b15494395%26site%3deds-live},
Year = {1992},
}

@Article{Hennig2000,
author="Hennig, C.",
title="Identifiablity of Models for Clusterwise Linear Regression",
journal="Journal of Classification",
year="2000",
month="Jul",
day="01",
volume="17",
number="2",
pages="273--296",
issn="1432-1343",
doi="10.1007/s003570000022",
url="https://doi.org/10.1007/s003570000022"
}

@article{teicher1960,
 ISSN = {00034851},
 URL = {http://www.jstor.org/stable/2237493},
 abstract = {If F = {F} is a family of distribution functions and μ is a measure on a Borel Field of subsets of F with μ(F) = 1, then ∫ F(·) dμ (F) is again a distribution function which is called a μ-mixture of F. In Section 2, convergence questions when either Fn or μk (or both) tend to limits are dealt with in the case where F is indexed by a finite number of parameters. In Part 3, mixtures of additively closed families are considered and the class of such μ-mixtures is shown to be closed under convolution (Theorem 3). In Section 4, a sufficient as well as necessary conditions are given for a μ-mixture of normal distributions to be normal. In the case of a product-measure mixture, a necessary and sufficient condition is obtained (Theorem 7). Generation of mixtures is discussed in Part 5 and the concluding remarks of Section 6 link the problem of mixtures of Poisson distributions to a moment problem.},
 author = {Henry Teicher},
 journal = {The Annals of Mathematical Statistics},
 number = {1},
 pages = {55--73},
 publisher = {Institute of Mathematical Statistics},
 title = {On the Mixture of Distributions},
 volume = {31},
 year = {1960}
}

